Inclusive Measurements of $B \to X_c\ell\nu$ and $B \to X_s\gamma$ Decays

A mini-review of measurements of inclusive semileptonic $B \to X_c\ell\nu$ and radiative $B\to X_s\gamma$ decays is presented. The semileptonic $X_c$ mass moments are presented from Belle and BABAR. The inclusive $B\to X_s\gamma$ gamma branching fraction is presented from Belle as well as a preliminary measurement of the direct CP-asymmetry of $B \to X_{s+d}\gamma$ decays at BABAR. Fundamental Standard Model parameters and heavy quark parameters can be derived from the $X_c$ mass and lepton energy moments from $B \to X_c\ell\nu$ decays and from the photon energy moments from $B \to X_s\gamma$ decays. The values of the CKM matrix element $|V_{cb}|$, the $b$-quark mass $m_b$, and the Fermi motion of the $b$-quark inside the $B$-meson are presented based on a global fit to these moments by the Heavy Flavor Averaging Group.

==> hql_summary.txt <==
\\
Title: Inclusive Measurements of B -> X_c l nu and B -> X_s gamma Decays
Author: Kyle J. Knoepfel (from the BABAR Collaboration)
Email: knoepfel@fnal.goc
Comments: 8 pages, 5 eps figures, 2 tables, contributed to the Proceedings of HQL 2010
Report-no: SLAC-PUB-14309, BABAR-PROC-10/098
\\
A mini-review of measurements of inclusive semileptonic
$B \to X_c\ell\nu$ and radiative $B\to X_s\gamma$ decays is presented.  The semileptonic
$X_c$ mass moments are presented from Belle and BABAR.  The inclusive
$B\to X_s\gamma$ gamma branching fraction is presented from Belle as well as a
preliminary measurement of the direct CP-asymmetry of $B \to X_{s+d}\gamma$ decays
at BABAR.  Fundamental Standard Model parameters and heavy quark
parameters can be derived from the $X_c$ mass and lepton energy moments
from $B \to X_c\ell\nu$ decays and from the photon energy moments from $B \to X_s\gamma$
decays.  The values of the CKM matrix element $|V_{cb}|$, the
$b$-quark mass $m_b$, and the Fermi motion of the $b$-quark inside the
$B$-meson are presented based on a global fit to these moments by the
Heavy Flavor Averaging Group.
\\
